Video Interpolation and Prediction with Unsupervised Landmarks

Prediction and interpolation for long-range video data involves the complex task of modeling motion trajectories for each visible object, occlusions and dis-occlusions, as well as appearance changes due to viewpoint and lighting. Optical flow based techniques generalize but are suitable only for short temporal ranges. Many methods opt to project the video frames to a low dimensional latent space, achieving long-range predictions. However, these latent representations are often non-interpretable, and therefore difficult to manipulate. This work poses video prediction and interpolation as unsupervised latent structure inference followed by a temporal prediction in this latent space. The latent representations capture foreground semantics without explicit supervision such as keypoints or poses. Further, as each landmark can be mapped to a coordinate indicating where a semantic part is positioned, we can reliably interpolate within the coordinate domain to achieve predictable motion interpolation. Given an image decoder capable of mapping these landmarks back to the image domain, we are able to achieve high-quality long-range video interpolation and extrapolation by operating on the landmark representation space.

==> bair_exps.txt <==

Denton (Condition on 2, generated 28) Her script
SSIM: 0.91429201, 0.8940924 , 0.8496299 , 0.84315893, 0.82532886,
0.82130781, 0.81269031, 0.81019954, 0.80383856, 0.80142362,
0.79665924, 0.79396152, 0.78681235, 0.78500901, 0.78151422,
0.78043993, 0.77944317, 0.77989082, 0.77778354, 0.77556135,
0.77078227, 0.76949068, 0.76760637, 0.76631574, 0.76493873,
0.76413676, 0.76335752, 0.76101025]
PSNR: 23.16377699, 21.75074664, 19.01308716, 18.72856221, 17.91217578,
17.77787766, 17.41738216, 17.34668627, 17.11554504, 17.05092015,
16.94859885, 16.87478297, 16.75132183, 16.6821721 , 16.54590734,
16.50933301, 16.42807893, 16.50651142, 16.47222437, 16.43075687,
16.29920603, 16.26281669, 16.22153332, 16.19412817, 16.10715787,
16.08259495, 16.08249178, 16.01080658


Denton (Deterniminsit roughly reading from the graph):
SSIM: [0.875, t=5 82.5, t=10 76.0, t=15 73.5, t=25 72.5, t=30 71.0]




Train 10 - infer 10
SSIM: [[0.83380942 0.82098929 0.78831415 0.7819174  0.76817121 0.76488617
  0.75877856 0.75546388 0.75086713 0.74932212 0.74435693 0.74190079
  0.73895876 0.73915478 0.73331026 0.7323052  0.73355464 0.73268405
  0.73037938 0.72931175 0.72578567 0.72386761 0.72471247 0.72249142
  0.72116913 0.71907701 0.71691734 0.71592718]]

[[19.86100367 19.33026169 17.70322505 17.39408399 16.77375479 16.69614132
  16.54911748 16.41736656 16.30638335 16.27876817 16.21428777 16.14602132
  16.05862144 16.09349638 15.93851091 15.91906887 15.99773832 15.95598342
  15.86790256 15.8456544  15.75299467 15.70953672 15.78434845 15.70195769
  15.64192966 15.60354052 15.56431248 15.54645075]]


Train 10 - infer 2
SSIM: [[0.83837102 0.82447548 0.79436486 0.78650543 0.76960758 0.76623291
  0.76242126 0.7587268  0.75285534 0.75066347 0.74258428 0.74037332
  0.7370741  0.73580345 0.73089165 0.72930809 0.72842029 0.72794601
  0.72418449 0.72143575 0.71985894 0.71825465 0.71460572 0.71323635
  0.71311683 0.71191356 0.71079438 0.70951284]]

PSNR: [[20.04783544 19.44695778 17.9686898  17.59367572 16.81294612 16.68883299
  16.50719045 16.39252131 16.3088398  16.25113319 16.03879419 15.98604859
  15.87624322 15.8636302  15.76392226 15.71593251 15.69179076 15.69891303
  15.62197196 15.58580064 15.54206638 15.53185218 15.44914373 15.42670063
  15.42684799 15.42013976 15.48231147 15.44748297]]

Train 15 - infer 0 
160k
PSNR:  0.8404327 , 0.82690399, 0.79266638, 0.78615986, 0.77218899,
0.77006147, 0.76115064, 0.76020749, 0.75450868, 0.75206056,
0.7476785 , 0.74407754, 0.74027918, 0.73715988, 0.73255453,
0.73241563, 0.73263502, 0.73156307, 0.72814149, 0.72595477,
0.72360048, 0.72164301, 0.71905744, 0.71856877, 0.71800706,
0.71668175, 0.71414368, 0.71253305]

SSIM:
20.2023878 , 19.66800118, 17.92794906, 17.62649264, 17.01634182,
16.93765494, 16.62998665, 16.61303692, 16.54895073, 16.4658724 ,
16.2863825 , 16.16977439, 16.11918082, 16.04553226, 15.91041605,
15.90395598, 15.89845744, 15.86781774, 15.69434485, 15.64824959,
15.59875902, 15.56397224, 15.46492259, 15.46908919, 15.4739409 ,
15.44727584, 15.42800227, 15.42512408


417k 
[[0.84023805 0.82718862 0.79289223 0.78779334 0.77703563 0.77480326
  0.76860314 0.76570706 0.76240419 0.76195676 0.75659024 0.75323237
  0.74974466 0.74855936 0.74758754 0.74747021 0.74952579 0.74982847
  0.74829018 0.74673505 0.74534731 0.74354728 0.74194982 0.74138414
  0.74135935 0.74066846 0.73904832 0.73740764]]

[[20.15032043 19.6124381  17.94974193 17.70135277 17.17094923 17.09201259
  16.893324   16.81183849 16.79531985 16.76860088 16.5812163  16.44916962
  16.33133697 16.32000514 16.32358659 16.29924706 16.39397115 16.41219983
  16.32162393 16.29554713 16.33634693 16.2980348  16.26830435 16.25693251
  16.22733968 16.23243096 16.20451634 16.15716577]


300k model: 
PSNR: [[0.84620261 0.83167612 0.80162051 0.79628867 0.78122649 0.77767553
  0.77399005 0.77103976 0.76107432 0.75924279 0.75383251 0.75285021
  0.74989493 0.74722972 0.74070656 0.74092783 0.74303976 0.74321017
  0.73994674 0.73806402 0.73603519 0.73418912 0.73180913 0.7314815
  0.73077989 0.72881545 0.72723363 0.72461533]]

SSIM: [[20.31248775 19.66072641 18.17276291 17.95227117 17.24020251 17.10984163
  16.9861721  16.8906858  16.58308925 16.51728288 16.34055744 16.32984965
  16.22962231 16.15471304 16.00832606 16.01099845 16.10921863 16.12071621
  16.0277327  16.00019238 15.99990639 15.96175249 15.93783238 15.93981009
  15.89470124 15.85879824 15.82183706 15.75092364]]


==> data/bair_interp.txt <==
t,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28
oursmean,0.89163945,0.81561926,0.80586172,0.79501297,0.79229396,0.78316248,0.7805248,0.77898736,0.77687915,0.77528209,0.77458942,0.77185939,0.76964242,0.76765789,0.76798587,0.76786217,0.7696083,0.77328607,0.77567427,0.7758203,0.77703186,0.78576336,0.78820619,0.79673606,0.80108535,0.81453149,0.82298754,0.87547069
SuperSlomomean,0.95868435,0.86269217,0.84754945,0.83179851,0.82453713,0.8110700,0.8072713,0.80199649,0.79813883,0.79520913,0.79337245,0.7903416,0.78959823,0.78611077,0.78738312,0.78917718,0.79152918,0.79796388,0.8005328,0.80326644,0.80628741,0.81653932,0.82114562,0.83483091,0.84233879,0.86250914,0.87527227,0.94354957
oursworst,0.78005345,0.60472794,0.56903754,0.55202238,0.53837522,0.51958836,0.54035178,0.55040571,0.55502649,0.54520109,0.54617888,0.54582797,0.53093456,0.54899696,0.5630225,0.53580485,0.53778692,0.57855568,0.58328311,0.58603445,0.56255313,0.56715971,0.57849892,0.60282492,0.59350199,0.54781584,0.56611991,0.56279685
SuperSlomoworst,0.82211257,0.59065436,0.55021241,0.50179652,0.45556643,0.45343047,0.43730912,0.39283561,0.37028755,0.36912821,0.35430745,0.35962643,0.35938263,0.35144289,0.38042606,0.40070346,0.4315681,0.38325988,0.36547116,0.3656593,0.38137743,0.39881826,0.41874169,0.46343551,0.49885406,0.49541325,0.55323529,0.719076


==> data/bair_prediction.txt <==
t,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
oursalexmean,0.04349557,0.04884444,0.06294394,0.06631927,0.07457216,0.07625019,0.07812035,0.07995618,0.08695312,0.08717091,0.08936816,0.09043966,0.09427726,0.09378029,0.09592682,0.09718126,0.09979714,0.0985857,0.09991096,0.10031033,0.10056733,0.10142238,0.10196184,0.10314132,0.10393257,0.10486127,0.10497805,0.10589333
oursalexstderr,0.00271847,0.00305278,0.003934,0.00414495,0.00466076,0.00476564,0.00488252,0.00499726,0.00543457,0.00544818,0.00558551,0.00565248,0.00589233,0.00586127,0.00599543,0.00607383,0.00623732,0.00616161,0.00624443,0.0062694,0.00628546,0.0063389,0.00637262,0.00644633,0.00649579,0.00655383,0.00656113,0.00661833
savpdetalexmean,0.03208078,0.03973285,0.06460832,0.06861873,0.07776167,0.07938035,0.08342482,0.08522455,0.09124286,0.09248877,0.09515624,0.09639338,0.10144619,0.10269199,0.10355341,0.10428186,0.10551933,0.10531091,0.1057891,0.10749038,0.10841668,0.10908847,0.10863772,0.10963333,0.1107806,0.11188724,0.11371335,0.11418609
savpdetalexstderr,0.00130316,0.00190733,0.00260961,0.00280806,0.00315043,0.00317656,0.00323955,0.00333577,0.00339246,0.00340644,0.0034361,0.00342525,0.00360553,0.00369805,0.00363361,0.00365338,0.00351195,0.00347451,0.0034359,0.00350641,0.0034626,0.00351367,0.00337437,0.00336866,0.00341813,0.00344413,0.00344617,0.0035439
savpdetalexmax,0.09890763,0.17495129,0.23401362,0.25977427,0.24681883,0.2457614,0.28756323,0.30416897,0.28437284,0.28156763,0.26960623,0.28609362,0.3292575,0.3332913,0.28046644,0.29735914,0.26180884,0.25351354,0.27550143,0.28466058,0.27566865,0.2777769,0.27563885,0.27000633,0.29098064,0.29759744,0.3245831,0.31852162
savpdetvggmean,0.06219627,0.07347152,0.1115068,0.11656673,0.1294578,0.13244227,0.1363458,0.1381835,0.14588726,0.14735074,0.15211348,0.15467873,0.15948054,0.16068791,0.1646803, 0.16558118,0.16468018,0.16412838,0.16585098,0.16752993, 0.16884995,0.17048025,0.17224616,0.17276794,0.17276178,0.17356288,0.17662789,0.1782986
savpdetvggstderr,0.00208745,0.00269994,0.00323989,0.00340213,0.0036958,0.00372493,0.00375391,0.00381313,0.00393609,0.00396929,0.00399115,0.00403816,0.00412895,0.00417475,0.00431166,0.00434686,0.00407131,0.00407398,0.00404498,0.0040874,0.00408913,0.00413389,0.0041186,0.00407754,0.00396889,0.00396519,0.00396567,0.00404186
savpdetvggmax,0.18222721,0.23772633,0.3153104,0.31629255,0.31697577,0.30168903,0.340615,0.3564933,0.36059684,0.35204354,0.32541135,0.31725112,0.3491784,0.39352798,0.41609398,	0.43192092,0.3461584,0.33723655,0.34823257,0.3484211,0.3744697,0.36992952,0.3649342,0.35784638,0.3753537,0.39479804,0.3778978,0.3810565
oursvggmean,0.09471258,0.1025916,0.12804867,0.13311023,0.14374387,0.1468389,0.15033312,0.15245922,0.16136889,0.16229945,0.16518918,0.16762182,0.1716237,0.17217223,0.17784815,0.17854612,0.17817731,0.17747958,0.18097892,0.18226704,0.182416,0.18339951,0.18590185,0.18656677,0.18810359,0.18763965,0.19052367,0.19106723
oursvggstderr,0.00241261,0.00274802,0.00331778,0.00354132,0.00362899,0.0037852,0.00377937,0.0038515,0.00416608,0.00426453,0.00425733,0.00430651,0.00444984,0.0044433,0.00445206,0.00451789,0.00447737,0.00452976,0.00444547,0.00447031,0.00439269,0.00443949,0.00446179,0.00441741,0.00431098,0.00429081,0.00425658,0.00425545
savp0alexmean,0.04231261,0.04920667,0.06197645,0.06521333,0.07208161,0.07162552,0.07763997,0.07834727,0.08575585,0.08624356,0.09102073,0.09206844,0.09889734,0.09892396,0.10310848,0.1039619,0.10904547,0.10695545,0.10632308,0.1045774,0.10685421,0.10693045,0.10718381,0.10829776,0.10908031,0.10878205,0.10887618,0.108966
savp0vggmean,0.0860069,0.09557666,0.11883518,0.12256987,0.13134837,0.13258894,0.140389,0.1428128,0.15284471,0.15404423,0.16098043,0.16448002,0.16993627,0.17084417,0.17736098,0.17815013,0.1817805,0.1813414,0.18245478,0.18267043,0.1848225,0.18472669,0.1872287,0.18676172,0.18879059,0.18778895,0.18910277,0.18928413
savp0vggstderr,0.00355136,0.00403326,0.0037731,0.00393177,0.00391336,0.00399042,0.00406162,0.00416969,0.00428011,0.00431279,0.00426591,0.00431215,0.00425569,0.00428557,0.00442999,0.00454492,0.0044241,0.00431486,0.00406023,0.00412191,0.00408389,0.00411723,0.00406673,0.00413123,0.00393352,0.00390437,0.00388035,0.0039305
savp1vggmean,0.0855866,0.09386565,0.11294761,0.11739226,0.1276556,0.13178618,0.14289093,0.14622912,0.15827778,0.16002701,0.16471039,0.16857964,0.17461157,0.1766519,0.18616305,0.18746863,0.18406132,0.18247716,0.1850971,0.18648241,0.18708937,0.18702663,0.18897904,0.18900415,0.19034371,0.18915728,0.19065878,0.19072486
savp1alexmean,0.04192539,0.04749068,0.05744148,0.06055961,0.06730411,0.07001476,0.07834289,0.08136187,0.0897662,0.09199809,0.09642949,0.09802094,0.1043677,0.10504583,0.10851987,0.10927813,0.10729183,0.10565713,0.10856112,0.11037094,0.11037342,0.10960844,0.1105005,0.11115821,0.11300118,0.11270483,0.11318529,0.11304764
savp1alexstderr,0.00204201,0.00253213,0.0024812,0.00263154,0.00288033,0.00291691,0.00311588,0.00316535,0.00335012,0.00348856,0.00351875,0.00360236,0.0038037,0.00383875,0.00357147,0.00359715,0.00335476,0.00333206,0.00333284,0.00343281,0.00348713,0.00337965,0.00338538,0.00346816,0.00330088,0.00329668,0.00341016,0.00345251
savp2vggmean,0.08439999,0.09471988,0.11564705,0.12068901,0.13324946,0.13686642,0.14493796,0.14698327,0.15682632,0.15930718,0.1667661,0.16952528,0.17469771,0.17611472,0.17985858,0.1811289,0.18152197,0.18065734,0.18440577,0.18624099,0.1856793,0.1859696,0.18944746,0.18927842,0.18910925,0.18946828,0.19539914,0.19547261
savp2alexmean,0.04167682,0.04859713,0.06006135,0.06378739,0.07400981,0.07508294,0.08069709,0.08068119,0.08830149,0.09029493,0.095851,0.09722371,0.10153423,0.1016413,0.10437931,0.10481787,0.10766161,0.10674636,0.10935694,0.11022069,0.11172076,0.11071976,0.11198797,0.11215833,0.1110772,0.1114725,0.11627827,0.11705422
svgvggmean,0.06106948,0.07554794,0.11230066,0.11859653,0.13250993,0.13538268,0.1395564,0.14044885,0.1500212,0.15259641,0.1572462,0.15866554,0.1633763,0.16477083,0.16821754,0.16860932,0.16784386,0.16817117,0.1719601,0.17337865,0.17527302,0.17662685,0.18003999,0.1789985,0.17965704,0.17975987,0.18206993,0.18230398
svgvggstderr,0.00381684,0.00472175,0.00701879,0.00741228,0.00828187,0.00846142,0.00872227,0.00877805,0.00937632,0.00953728,0.00982789,0.0099166,0.01021102,0.01029818,0.0105136,0.01053808,0.01049024,0.0105107,0.01074751,0.01083617,0.01095456,0.01103918,0.0112525,0.01118741,0.01122857,0.01123499,0.01137937,0.011394
svgalexmean,0.02877136,0.03680343,0.06090496,0.06527761,0.0753402,0.07585182,0.07975107,0.08160939,0.08938193,0.09141623,0.09455582,0.09541132,0.09828033,0.09819775,0.09864095,0.09912493,0.10280497,0.10213136,0.10410667,0.10516249,0.10759849,0.10836805,0.10949174,0.10959543,0.11235043,0.11282205,0.11497892,0.11404452
svgalexstderr,0.00125935,0.00161496,0.00261074,0.00277475,0.00297165,0.00291463,0.00301448,0.00311332,0.00346045,0.0035089,0.00361728,0.00373338,0.00366782,0.0037381,0.00347276,0.00342293,0.00354674,0.00352462,0.00358235,0.00358304,0.0036948,0.00367354,0.00360606,0.003549,0.00357116,0.00352965,0.00360787,0.00365158
oursskipalexmean,0.03600403,0.0410449,0.05453228,0.05835466,0.06793346,0.06947874,0.07493744,0.07745443,0.08123484,0.08283193,0.08531022,0.0869137,0.09065481,0.09059205,0.09383357,0.09531152,0.09760231,0.09724636,0.10055735,0.1013535,0.10213332,0.10346842,0.10543969,0.10662089,0.10631345,0.10634048,0.10838763,0.10960501
oursskipalexstderr,0.00133911,0.00166981,0.00217929,0.00237826,0.00266951,0.00269071,0.00285808,0.00294706,0.00302881,0.00314422,0.00332658,0.00344116,0.00362532,0.00357235,0.00347942,0.0034866,0.00344793,0.00332439,0.00344831,0.00350039,0.0034903,0.00347449,0.00347993,0.00344462,0.00340321,0.00333877,0.00340415,0.00340857
oursskipvggmean,0.07567708,0.08384032,0.10729712,0.11199935,0.12495472,0.1285448,0.13686074,0.13896775,0.14444138,0.14565003,0.1488488,0.1516294,0.15507133,0.1557617,0.16159137,0.16288266,0.16416363,0.16424479,0.16783611,0.16933408,0.17040944,0.17270263,0.17571883,0.17637196,0.17722395,0.17661034,0.17916153,0.18089835
oursskipvggstderr,0.00237643,0.00277017,0.00315017,0.00339044,0.0035501,0.00367913,0.00387427,0.0039484,0.00408302,0.00414427,0.00422721,0.00431504,0.00441821,0.00437328,0.00429057,0.00433619,0.00414568,0.00407486,0.00406343,0.00412532,0.00412844,0.00416143,0.00425295,0.00421662,0.0040557,0.00395137,0.00394726,0.00394474


==> data/bair_prediction_psnr.txt <==
t,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
oursmean,20.30179714, 19.69588196, 18.04669494, 17.80607333, 17.17847149, 17.07383093, 16.95718917, 16.88606196, 16.60774285, 16.58037935, 16.43287259, 16.41917531, 16.31355461, 16.29703849, 16.10636002, 16.07641068, 16.15438208, 16.18247497, 16.01143136, 15.98000466, 16.03395777, 15.98304977, 15.94772447, 15.8652536, 15.83881702, 15.84280591, 15.7795135, 15.73138652
savpmean, 19.85975593, 19.45403536, 17.76079613, 17.65390048, 17.27762861, 17.27432956, 17.16325567, 17.09183729, 16.61891174, 16.55115738, 16.3680466,  16.2352389, 16.07898077, 16.04830768, 16.05030503, 16.01408043, 15.79251268, 15.78961233, 15.68531795, 15.74318484, 15.68940062, 15.64755849, 15.68700486, 15.69237481, 15.66595096, 15.66688255, 15.75486461, 15.74658547
svglpmean, 23.33546004, 21.87793398, 19.02831723, 18.73046049, 17.87739125, 17.76769962, 17.59781801, 17.58008201, 17.23915462, 17.11460879, 16.83165016, 16.84492088, 16.69812998, 16.67490207, 16.73014771, 16.61962994, 16.62898943, 16.5719442, 16.46247699, 16.43915503, 16.3160486,  16.21334045, 16.14709487, 16.15268496, 16.2286266 , 16.19509298, 16.17740581, 16.21059977
savpdetmean, 24.5727295,  23.38090677, 19.86264448, 19.49272809, 18.6301064,  18.49290535, 18.37411642, 18.31720944, 18.03394629, 17.92208862, 17.65412668, 17.56915064, 17.45928197, 17.40592496, 17.30330129, 17.2800615,  17.14450087, 17.16548301, 17.15026327, 17.0717396, 16.9732408, 16.91554751, 16.87606742, 16.82513454, 16.88083994, 16.84125885, 16.84300234, 16.79658849
svglperr, 0.23809082, 0.23085228, 0.23149343, 0.23990134, 0.2082482,  0.20712363, 0.2026488,  0.19938281, 0.19944332, 0.20367391, 0.19342303, 0.19106004, 0.18054752, 0.1821296,  0.18423089, 0.17493404, 0.1787758,  0.17722779, 0.17478563, 0.17997653, 0.18380441, 0.17736852, 0.16817588, 0.16572564, 0.16879645, 0.17219311, 0.16604568, 0.16699764
savperr, 0.25448037, 0.27232753, 0.21091266, 0.21221552, 0.19911149, 0.20632093, 0.20650724, 0.20345779, 0.1825213,  0.18300219, 0.18887568, 0.18654079, 0.17099371, 0.1704276,  0.17973284, 0.18120176, 0.17331641, 0.17086712, 0.15961267, 0.16351711, 0.15987417, 0.15808402, 0.15749128, 0.15655491, 0.14976963, 0.14704118, 0.14825928, 0.14601727
savpdeterr, 0.21952715, 0.23120465, 0.2149588,  0.22055639, 0.2107789,  0.20913315, 0.20529579, 0.20791662, 0.20163828, 0.19947235, 0.20291068, 0.2022201, 0.20033865, 0.19948772, 0.19945094, 0.19656098, 0.18441949, 0.18673222, 0.18694426, 0.18426345, 0.174747, 0.17597096, 0.16954311, 0.17064107, 0.17134553, 0.17167911, 0.16918875, 0.1701945
ourserr, 0.1778571,  0.18447637, 0.17294893, 0.17615651, 0.1731622,  0.17917842, 0.17945057, 0.18165879, 0.18189564, 0.18424386, 0.18258788, 0.18603164, 0.18422914, 0.1842321, 0.18061664, 0.17829078, 0.17689658, 0.17838871, 0.17373716, 0.17218862, 0.16974168, 0.1677122, 0.16627896, 0.16455858, 0.15968951, 0.16198457, 0.1594493,  0.15564797
oursskipmean, 21.19449229, 20.51892803, 18.62664737, 18.3832872 , 17.61870716, 17.52385023, 17.20697477, 17.09525211, 16.95136592, 16.92154664, 16.73114678, 16.70770039, 16.76656151, 16.71787444, 16.50768105, 16.45889926, 16.39249807, 16.35504044, 16.26431741, 16.26812061, 16.20807497, 16.08703272, 16.02954043, 15.9748885 , 15.98389079, 15.95434188, 15.99297093, 15.93542592
oursskiperr, 0.20443348, 0.2045205 , 0.18587717, 0.19283148, 0.19095657, 0.19494801, 0.19585053, 0.194466  , 0.19874961, 0.20178998, 0.18821127, 0.18834772, 0.19087596, 0.18771118, 0.17504584, 0.17609741, 0.17601055, 0.17788978, 0.17607896, 0.17950549, 0.17794702, 0.172152  , 0.16758623, 0.16620768, 0.16498948, 0.16029649, 0.15989403, 0.15561394

==> data/bair_prediction_ssim.txt <==
t,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29
oursmean,0.84525127, 0.83164129, 0.7981515,  0.79317797, 0.78006483, 0.77632229,0.77307622, 0.77007659, 0.76204613, 0.76083726, 0.75509156, 0.75345338, 0.74895162, 0.74771869, 0.74173116, 0.74063018, 0.74187673, 0.74275797,0.73930591, 0.73755811, 0.73800348, 0.73545011, 0.7327039, 0.73087912,0.73068017, 0.73002636, 0.7273517,0.72591086
savpmean,0.87181819, 0.85983795, 0.82978255, 0.82597864, 0.81506495, 0.81297071 ,0.80517718, 0.80262496, 0.79181567, 0.78932282, 0.77995435, 0.77493601,0.7675851,  0.76541954, 0.76139145, 0.75973526, 0.75573058, 0.75642115,0.75484387, 0.75462964, 0.75024006, 0.74855394, 0.74755855, 0.74682768,0.74504843, 0.74454525, 0.74544448, 0.74466881
savpdetmean, 0.93293835, 0.91593904, 0.86872961, 0.86257591, 0.84821839, 0.84537904,0.84215819, 0.83942945, 0.83116501, 0.82924165, 0.82092431, 0.81867894,0.81463126, 0.8126776, 0.80777498, 0.80693439, 0.80571523, 0.80643733,0.80544346, 0.80293303, 0.79928789, 0.79771563, 0.79590573, 0.79479232,0.79660608, 0.79483738, 0.79158706, 0.78983453
svglpmean, 0.91806133, 0.89724948, 0.84819666, 0.84146487, 0.82622958, 0.82358351, 0.81860484, 0.81802457, 0.80763406, 0.80379311, 0.7954334,  0.79429843, 0.78923983, 0.78745253, 0.78616183, 0.78447319, 0.78606959, 0.78468219, 0.78026197, 0.77829078, 0.77299374, 0.77008785, 0.76702182, 0.76732328, 0.76821855, 0.76637193, 0.76561345, 0.7658716
savpdeterr, 0.00280907, 0.00375239, 0.00437678, 0.00463972, 0.00485802, 0.00492534, 0.00485841, 0.00492054, 0.00493148, 0.00496379, 0.00515636, 0.00518709, 0.00513247, 0.00518757, 0.00534047, 0.00533033, 0.00514152, 0.00513888, 0.00518189, 0.00520709, 0.00515744, 0.00521641, 0.00519844, 0.00523593, 0.00510831, 0.00509879, 0.00499463, 0.00503977
ourserr, 0.00412549, 0.00446474, 0.00487422, 0.00500868, 0.00502629, 0.0052558, 0.00525851, 0.00532062, 0.00545627, 0.00555169, 0.00564225, 0.00574539, 0.00583337, 0.00585974, 0.00588092, 0.00584068, 0.0058845, 0.00590419, 0.00584004, 0.00581275, 0.00573915, 0.00573292, 0.00576567, 0.0057235, 0.00555713, 0.00558002, 0.00547214, 0.005419
svglperr, 0.00336356, 0.00399576, 0.00512222, 0.00538233, 0.0052469,  0.00523367, 0.00513769, 0.00512432, 0.00544017, 0.00557528, 0.00565217, 0.00567547, 0.00553, 0.00562308, 0.00561305, 0.00546546, 0.00545429, 0.00551357, 0.00567269, 0.00569301, 0.00575592, 0.00572892, 0.00558425, 0.00552695, 0.0053742,  0.00543564, 0.00532759, 0.00524523
savperr, 0.00500627, 0.00558801, 0.00533565, 0.00548022, 0.00532553, 0.00540006, 0.00552303, 0.0056295, 0.00551115, 0.00554194, 0.00574178, 0.00572726, 0.0055751,  0.00551895, 0.00561925, 0.00566228, 0.00552946, 0.00550702, 0.00529508, 0.00538887, 0.00544679, 0.00548936, 0.00540052, 0.00543764, 0.005413,   0.00530684, 0.00518091, 0.00515971
oursskipmean, 0.88770075, 0.87553085, 0.84485925, 0.83966372, 0.82310797, 0.81951299, 0.80929497, 0.80618223, 0.80016302, 0.79844392, 0.79310149, 0.7909954 , 0.78817756, 0.78683375, 0.78051464, 0.7786791 , 0.77723155, 0.77634361, 0.77210981, 0.77045761, 0.766957  , 0.76361122, 0.76027388, 0.75864252, 0.75889547, 0.75785533, 0.75657666, 0.75456976
oursskiperr, 0.0037988 , 0.00422738, 0.00460488, 0.00484984, 0.00484334, 0.0049895 , 0.00522021, 0.00528681, 0.0054843 , 0.00554846, 0.0054722 , 0.00555816, 0.00556836, 0.00549236, 0.0054482 , 0.00548053, 0.00537113, 0.00531855, 0.00536059, 0.00545204, 0.00544968, 0.00544361, 0.00550996, 0.00551019, 0.00542044, 0.00532101, 0.00522268, 0.00514965

==> data/kth_prediction_perceptual.txt <==
t,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39
savpdetalexmean,0.02065738,0.03849084,0.05299194,0.06550419,0.07713463,0.08546302,0.09517559,0.10305291,0.11048019,0.11793228,0.12223664,0.12663545,0.13164741,0.13496275,0.14004014,0.14446399,0.14989153,0.15484266,0.15952,0.16410571,0.16743228,0.17099482,0.17271459,0.17570718,0.17800668,0.18335326,0.18816374,0.19046614,0.19278085,0.19692
savpdetalexstderr,0.00066168,0.00103524,0.00130254,0.00152957,0.00184817,0.00185704,0.00204425,0.00223503,0.00229546,0.00243825,0.00247298,0.00258801,0.00265677,0.00276439,0.00295955,0.00309234,0.00320692,0.00331897,0.00343694,0.00354786,0.00365969,0.00381439,0.00389747,0.00403703,0.00406705,0.00419774,0.00426803,0.00438704,0.00462147,0.00484113
savp0alexmean,0.02920592,0.04567564,0.05598994,0.06462108,0.0733116,0.08048332,0.08739713,0.09426646,0.09989622,0.10614216,0.11193309,0.11788545,0.1244048,0.12887715,0.13309552,0.13680172,0.14374754,0.14997432,0.15419818,0.15821888,0.16218819,0.16590647,0.16811998,0.1704116,0.1738565,0.1778019,0.18140368,0.1820722,0.183739,0.18502222
savp0alexstderr,0.00094957,0.00121752,0.00151308,0.00164174,0.00189138,0.0019048,0.00206227,0.00212693,0.00206757,0.00227394,0.00236215,0.00259274,0.00275924,0.00276276,0.00286842,0.00291965,0.00300648,0.0030983,0.00322708,0.0033996,0.003488,0.00360059,0.00361058,0.00369185,0.00375613,0.00391037,0.00409119,0.00423518,0.00444599,0.00463133
savpdetvggmean,0.0385993,0.07042313,0.09716909,0.11866459,0.13725655,0.15338497,0.1679692,0.18049958,0.19182691,0.2015433,0.21079737,0.22019508,0.22861928,0.23584433,0.24335043,0.25074834,0.25810012,0.26541454,0.2715651,0.27637002,0.2807412,0.2855232,0.29003498,0.29421845,0.29834843,0.3016706,0.3057501,0.30954188,0.31313935,0.31678426
savpdetvggstderr,0.00081643,0.00141817,0.00177025,0.00207158,0.00233462,0.00251422,0.0027008,0.00277536,0.00288688,0.00303064,0.00315828,0.0032819,0.00337356,0.00345527,0.00359142,0.00365702,0.003729,0.00379689,0.00388676,0.00401215,0.00406794,0.00419572,0.0042762,0.00429776,0.00437811,0.00441273,0.00447993,0.00452624,0.00460559,0.00468478
savp0vggmean,0.07225897,0.11192054,0.1352306,0.15073524,0.16370621,0.17391877,0.18301804,0.19309933,0.20265713,0.21014889,0.2202191,0.22773257,0.23665883,0.24614318,0.25520596,0.26263103,0.2678385,0.27246496,0.27732027,0.27967542,0.28354213,0.28733552,0.290939,0.29389545,0.29686427,0.29899794,0.30029547,0.30212688,0.30427718,0.30543202
savp0vggstderr,0.00207374,0.00228444,0.00245587,0.00257832,0.0027595,0.00288085,0.00306854,0.0031345,0.00324446,0.00328028,0.00334381,0.00343574,0.00350299,0.0036143,0.00368391,0.00371682,0.00367102,0.00364571,0.00361836,0.0036887,0.00365848,0.00370452,0.00374408,0.00379891,0.00395795,0.00398993,0.00408608,0.0042327,0.00432092,0.00437676
oursalexmean,0.09168265,0.09586189,0.09920527,0.10382535,0.10739097,0.11009189,0.11132214,0.11309227,0.11564296,0.11801629,0.11928909,0.12186607,0.12299587,0.12487169,0.12849014,0.13005424,0.13136365,0.13475032,0.13885912,0.14210583,0.14607759,0.14820273,0.14690208,0.14875853,0.1494919,0.15133199,0.15202914,0.15425725,0.15788342,0.15987095
oursalexstderr,0.00285365,0.00292002,0.00289392,0.00281597,0.00290491,0.00290532,0.00287661,0.00285432,0.00277266,0.00289982,0.00298928,0.0030474,0.00308588,0.00317727,0.00329516,0.0033422,0.00339648,0.00337925,0.00349617,0.00349307,0.00353372,0.00367197,0.00365528,0.00379131,0.00374791,0.00372348,0.00373915,0.00379042,0.00390764,0.00397692
ours16_64alexmean,0.09188514,0.09680936,0.10183253,0.10726237,0.11290952,0.11737468,0.11992791,0.12312089,0.12575433,0.12790342,0.13065806,0.13325062,0.13592158,0.13814577,0.14027679,0.14437307,0.1481449,0.15086259,0.15348393,0.15685607,0.16132727,0.16415375,0.16594219,0.16772796,0.16895102,0.17203334,0.17270939,0.17342784,0.17470713,0.17613372
ours16_64alexstderr,0.00306367,0.00309856,0.00305215,0.0029793,0.003025,0.00301547,0.00294368,0.00293971,0.00293173,0.00297567,0.00313727,0.00322573,0.00334075,0.00341594,0.00349457,0.00358551,0.0036188,0.00373458,0.00385097,0.00397851,0.00407615,0.00420882,0.00421608,0.00429727,0.00435403,0.00438722,0.00445449,0.00456284,0.0046509,0.00466777
ours16_64vggmean,0.2137758,0.21977112,0.225753,0.23157431,0.23619324,0.24153756,0.24513039,0.24747172,0.24924007,0.25090587,0.25303805,0.25605413,0.25727707,0.2602988,0.26370287,0.2664756,0.27006248,0.27349314,0.27622736,0.27916747,0.28187752,0.28454792,0.28622973,0.2882762,0.2898384,0.2910744,0.29266047,0.29303682,0.29352027,0.2952143
ours16_64vggstderr,0.00377891,0.0037175,0.00363717,0.00359232,0.00358814,0.00353283,0.00353669,0.00350362,0.003473,0.00348694,0.00356224,0.00359366,0.00360842,0.00365982,0.00373308,0.00376948,0.00381187,0.00386229,0.00388676,0.00388586,0.00396772,0.00408022,0.00413015,0.00415652,0.00420292,0.00421265,0.00421049,0.00426045,0.0043059,0.00431297
oursvggmean,0.21316493,0.2174492,0.2218179,0.22625376,0.22995147,0.23395674,0.23679218,0.23867925,0.23976278,0.24093534,0.2419892,0.24323049,0.24494544,0.24685697,0.25029594,0.2524368,0.25452313,0.25851414,0.2616482,0.26389346,0.26557624,0.26903185,0.27048665,0.27066773,0.27221984,0.2733474,0.27466658,0.2762837,0.27737477,0.27855998
oursvggstderr,0.00371793,0.00365875,0.00361323,0.00353415,0.00352418,0.00347402,0.0034571,0.00349937,0.003471,0.00351286,0.00357312,0.00354785,0.00349827,0.00356225,0.00363461,0.00368989,0.0037048,0.00372776,0.00367497,0.00370117,0.00373207,0.00383095,0.00385348,0.00390431,0.00395446,0.00388921,0.00388183,0.00393679,0.00395062,0.00402734
oursvggmeancp,0.21316493,0.22429806,0.23984428,0.25409004,0.26614407,0.2768217,0.28503904,0.2921285,0.2985998,0.30440027,0.30984834,0.31435403,0.31819165,0.32233933,0.32590067,0.3289803,0.33125663,0.33349198,0.3348973,0.33583078,0.3369663,0.3391135,0.3408744,0.34269276,0.34408066,0.3453219,0.34665114,0.348427,0.3495668,0.3502199 
oursvggstderrcp,0.00371793,0.00358067,0.00344962,0.00341536,0.00345042,0.00354791,0.00373284,0.00390062,0.00406889,0.00426086,0.00449543,0.00470068,0.00487463,0.00504332,0.00521352,0.00538654,0.00555842,0.00572023,0.00592373,0.00607968,0.00623169,0.00636786,0.00650782,0.0066122,0.00665444,0.00667907,0.00666407,0.00665902,0.00660932,0.00657557
ours16vggmean,0.21385488,0.21796964,0.2222698,0.22640929,0.2302927,0.23549384,0.23894359,0.24128024,0.2437561,0.24629962,0.24842855,0.24987859,0.2509804,0.2528515,0.25587624,0.2585437,0.26119962,0.2655259,0.26902744,0.27098307,0.2728619,0.27472016,0.2766573,0.2787205,0.2800529,0.28045717,0.28058392,0.28210655,0.28356925,0.28553453
ours16vggstderr,0.00380651,0.00374703,0.00370861,0.00365975,0.00361062,0.00352317,0.00353262,0.00352092,0.0035438,0.00359657,0.00362324,0.00362526,0.00360486,0.00366252,0.00374693,0.00378678,0.00379035,0.00385953,0.003868,0.00390561,0.00398446,0.00408236,0.00415739,0.00419167,0.00422202,0.00420144,0.00425938,0.00430704,0.00434863,0.00435494
ours16alexmean,0.09319855,0.09745642,0.10196107,0.10637151,0.1108156,0.11284934,0.11525013,0.11817705,0.12018664,0.12241157,0.12504794,0.12697843,0.12890609,0.13026848,0.13236924,0.13578047,0.1395936,0.14404644,0.14519303,0.14792307,0.15168896,0.15394337,0.15551196,0.15639478,0.1570884,0.15903956,0.15860997,0.1601577,0.16302115,0.16410114
ours16alexstderr,0.0031849,0.0032067,0.00317311,0.00316709,0.00315678,0.00310846,0.00302614,0.0030734,0.00307631,0.00310065,0.00312475,0.00321681,0.00329913,0.00335307,0.00341487,0.00355408,0.00364271,0.00367703,0.00373932,0.00378956,0.00392171,0.00409742,0.00421777,0.00430918,0.00428566,0.00433482,0.00433738,0.0044146,0.00458424,0.00465813
drnetalexmean,0.06759873,0.08316582,0.09905624,0.11546955,0.12982635,0.14018098,0.14953332,0.15869232,0.16707717,0.17284273,0.17758587,0.18430197,0.18980303,0.19170338,0.19672273,0.20445292,0.21087798,0.21544296,0.21921444,0.22277331,0.22995354,0.2343718,0.23735651,0.24062063,0.24288714,0.2444046,0.2465851,0.24757698,0.2506874,0.25471893
drnetalexstderr,0.00206651,0.00236977,0.00287252,0.00325587,0.00366364,0.00386266,0.00382024,0.00384222,0.00410207,0.00419166,0.0043111,0.00451324,0.00462449,0.00441967,0.00444805,0.00452027,0.00458087,0.00472169,0.00476881,0.00493566,0.00521558,0.00545391,0.00557375,0.00562574,0.00557742,0.00564004,0.00573601,0.00572191,0.00573942,0.00576877
drnetvggmean,0.14371042,0.1634978,0.18300821,0.20070611,0.21561632,0.2302249,0.24216425,0.25200397,0.26089635,0.26943597,0.2767211,0.28388554,0.28856903,0.29363278,0.2986624,0.3039016,0.31019458,0.31650776,0.3216022,0.32500097,0.3292989,0.33322427,0.33603334,0.3390022,0.34055576,0.34244755,0.34504473,0.34617087,0.3486822,0.3511884
drnetvggstderr,0.00325143,0.00326931,0.00344967,0.00369775,0.0038601,0.00393203,0.00390891,0.00397169,0.00409346,0.0042423,0.00426312,0.00430083,0.00430148,0.00428266,0.00422724,0.00421982,0.00424356,0.00430317,0.00428294,0.00431926,0.00445026,0.00452408,0.00454503,0.00453524,0.00453171,0.004557,0.00457704,0.00454238,0.00448466,0.00448775
ours16skipalexmean,0.09872398,0.10583008,0.11230989,0.11967023,0.12570511,0.13192119,0.13435398,0.13896795,0.14445953,0.14832842,0.15498899,0.15900756,0.1643268,0.16715333,0.17226402,0.17592606,0.1822504,0.18670407,0.19257249,0.19733414,0.20142607,0.20550293,0.20998561,0.21490175,0.22074212,0.22487919,0.22780225,0.22889367,0.23044083,0.23140094
ours16skipalexstderr,0.00312228,0.00313861,0.00313998,0.00317182,0.00325293,0.00329769,0.0032886,0.00334524,0.003431,0.00362493,0.00384273,0.00393255,0.00406945,0.00419208,0.0042865,0.00438157,0.00457499,0.00469444,0.0049542,0.00511786,0.00531594,0.00539803,0.00557678,0.00570824,0.0058154,0.00590935,0.00599472,0.00606972,0.00613989,0.00612054
ours16skipvggmean,0.1456264,0.15402226,0.16292252,0.17079325,0.17803691,0.18623267,0.19221024,0.1975121,0.202573,0.20687376,0.21171322,0.21684892,0.22113742,0.2275521,0.23367009,0.23875698,0.24331349,0.24906953,0.25330618,0.2571592,0.26089436,0.2645077,0.26807058,0.27181453,0.27459025,0.2773637,0.27919242,0.28091422,0.28227723,0.28336778
ours16skipvggstderr,0.00227148,0.0022871,0.00230918,0.00233001,0.00234635,0.00238324,0.00249875,0.00259518,0.0026799,0.00280935,0.00291521,0.00302359,0.00311287,0.00324582,0.00330232,0.00339164,0.00349252,0.00362882,0.00372067,0.00382065,0.00394654,0.00403243,0.00412517,0.00419333,0.00424206,0.00427976,0.00431574,0.00436215,0.00435996,0.00438331


==> data/kth_ssim_psnr.txt <==
t,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39
savpdetssim, 0.97620703, 0.95360437, 0.93454482, 0.91923388, 0.90658446, 0.89566082, 0.88577468, 0.87690133, 0.8686071 , 0.86070091, 0.85290461, 0.84525366, 0.83782505, 0.83077061, 0.82483392, 0.81964829, 0.81460813, 0.80991447, 0.80544099, 0.8023463 , 0.79904571, 0.79678622, 0.79526469, 0.79456022, 0.79428125, 0.79494339, 0.79664889, 0.79849545, 0.80047433, 0.80190341
savpdetpsnr, 33.69994417, 30.27936962, 28.51990945, 27.43567384, 26.66691699, 26.06871555, 25.56562307, 25.15020871, 24.7990972 , 24.48629087, 24.20091309, 23.93012038, 23.6752463 , 23.44651203, 23.25175994, 23.06997213, 22.89189205, 22.74098447, 22.62515619, 22.54157783, 22.46108359, 22.40275147, 22.35186894, 22.30457615, 22.29171462, 22.29510898, 22.34657873, 22.38274402, 22.44202193, 22.48253028
savpdetssimerr, 0.00076643, 0.00131993, 0.00170497, 0.00202702, 0.00225326, 0.00244902, 0.00263425, 0.00280936, 0.0029791 , 0.00315983, 0.00335608, 0.00352072, 0.00365629, 0.00378599, 0.0038691 , 0.00390146, 0.0039349 , 0.00397246, 0.00403898, 0.00407513, 0.00412704, 0.00417682, 0.00420119, 0.00418469, 0.00419303, 0.00417205, 0.00416703, 0.00416539, 0.00419243, 0.00422755
savpdetpsnrerr, 0.16822686, 0.16502853, 0.15992354, 0.1576543 , 0.15527067, 0.1538121 , 0.15172638, 0.1512187 , 0.15143389, 0.15328385, 0.15501813, 0.15510775, 0.15419023, 0.15453929, 0.15487808, 0.15528819, 0.15528777, 0.15632561, 0.1584553 , 0.16007018, 0.16104437, 0.16196717, 0.16253426, 0.16077372, 0.16021171, 0.15901106, 0.15901816, 0.15883777, 0.16045373, 0.16173589
oursssim, 0.8474955 , 0.83962119, 0.83118731, 0.82392857, 0.81757592,  0.81246879, 0.80753182, 0.80279841, 0.79884605, 0.79535224, 0.79184228, 0.78759292, 0.78323698, 0.78007902, 0.77724106, 0.77413506, 0.77072909, 0.76719737, 0.76389593, 0.76065573, 0.75782408, 0.75612726, 0.75442073, 0.75376215, 0.75394235, 0.75464478, 0.75572377, 0.75682535, 0.75852701, 0.76080839
ourspsnr, 23.71398334, 23.42452834, 23.14788462, 22.92704598, 22.72978872, 22.56872616, 22.41115762, 22.25025975, 22.11654308, 22.00964645, 21.90624736, 21.78934912, 21.67081904, 21.585694  , 21.5119239 , 21.43126217, 21.3425392 , 21.25043744, 21.16819757, 21.07516885, 21.02087325, 20.98658623, 20.94333016, 20.91207558, 20.89328357, 20.88371125, 20.89646465, 20.90430319, 20.932576  , 20.9877353 
oursssimerr, 0.00303777, 0.00302422, 0.00306907, 0.00313661, 0.00322646, 0.00330053, 0.00339096, 0.00344345, 0.00350577, 0.00356993, 0.00364858, 0.00372446, 0.00373979, 0.00376221, 0.00377251, 0.00377709, 0.00376452, 0.00373711, 0.00373001, 0.00372619, 0.00378265, 0.00381913, 0.00383548, 0.00385326, 0.00384532, 0.00386133, 0.00387852, 0.00389277, 0.00388871, 0.00391043
ourspsnrerr, 0.17017369, 0.16616903, 0.16302175, 0.16088434, 0.15907068, 0.15764531, 0.15616873, 0.1542969 , 0.152761  , 0.15218453, 0.15187082, 0.15188233, 0.150917  , 0.15105495, 0.15140811, 0.1511306 , 0.15096298, 0.15021575, 0.14942081, 0.14753936, 0.14760445, 0.14766073, 0.14725724, 0.14724789, 0.14717814, 0.1473695 , 0.14790394, 0.1475484 , 0.14723937, 0.14724352
savpssim, 0.95380396, 0.92300876, 0.90146314, 0.88585198, 0.87216901, 0.86034302, 0.85040131, 0.84038171, 0.83048905, 0.82061908, 0.81162557, 0.80300052, 0.79450965, 0.78630848, 0.77980823, 0.77365532, 0.76861183, 0.76553148, 0.76206439, 0.75909869, 0.75741543, 0.75564884, 0.75441577, 0.75417251, 0.75415628, 0.75484837, 0.75650136, 0.75816849, 0.75946373, 0.76102665
savppsnr, 30.98356017, 28.31679052, 27.04250224, 26.23770378, 25.62609955, 25.11096818, 24.70213776, 24.31230437, 23.98162873, 23.65684927, 23.3672292 , 23.09986017, 22.83905919, 22.608089  , 22.4173622 , 22.24513815, 22.11355436, 21.99466161, 21.8810098 , 21.77457501, 21.7151759 , 21.65622925, 21.60658296, 21.56746127, 21.54652738, 21.54046736, 21.58469524, 21.65219314, 21.69451816, 21.73603315
savpssimerr, 0.00145499, 0.0019006 , 0.0022341 , 0.00250455, 0.00271154, 0.00286842, 0.00302518, 0.00316399, 0.00329254, 0.00343544, 0.00354781, 0.00365518, 0.00375618, 0.00383815, 0.00389281, 0.00395267, 0.00399867, 0.00400273, 0.00403709, 0.00406327, 0.00410042, 0.00413143, 0.00414073, 0.00417301, 0.00422911, 0.00424303, 0.00430387, 0.00437736, 0.00441165, 0.00443875
savppsnrerr, 0.13235549, 0.13298036, 0.13362055, 0.13305804, 0.13336607, 0.13163295, 0.12951325, 0.12633177, 0.12599222, 0.1259686 , 0.12612475, 0.12640963, 0.1275565 , 0.12761887, 0.12841714, 0.13087254, 0.13282731, 0.13279819, 0.13266001, 0.13247565, 0.13408912, 0.13513252, 0.13498617, 0.13606035, 0.13773173, 0.13900142, 0.14099131, 0.14442367, 0.14531859, 0.14606971
ours16ssim, 0.85065415, 0.84222341, 0.83246244, 0.82450354, 0.81787764, 0.81213633, 0.80733715, 0.8027174 , 0.7984221 , 0.79374036, 0.78912652, 0.78453794, 0.78006744, 0.77692516, 0.7747633 , 0.77211727, 0.76858834, 0.76527201, 0.76205629, 0.75981523, 0.75804064, 0.75665184, 0.75514264, 0.75429704, 0.75431317, 0.75556707, 0.75690732, 0.75870836, 0.76057896, 0.76221068
ours16ssimerr, 0.00307668, 0.00308103, 0.00310576, 0.00316359, 0.00322719, 0.00328745, 0.0033098 , 0.00334447, 0.00340117, 0.00345502, 0.00350642, 0.00355912, 0.00357292, 0.00360216, 0.00361354, 0.00362591, 0.00360945, 0.0036027 , 0.00361951, 0.0036332 , 0.00366276, 0.00369071, 0.00369298, 0.00369968, 0.00370748, 0.00370666, 0.00374409, 0.00375454, 0.00374217, 0.00373246
ours16psnr, 23.36527421, 23.05134018, 22.6958396 , 22.4275254 , 22.20765326, 22.01410684, 21.84720741, 21.67968487, 21.54252157, 21.40687933, 21.27481309, 21.16095179, 21.04093064, 20.95873064, 20.89305646, 20.81677542, 20.7177226 , 20.62953787, 20.5516816 , 20.48316528, 20.43137734, 20.3949151 , 20.35333083, 20.31800141, 20.29842587, 20.30528381, 20.33700442, 20.36439937, 20.4003028 , 20.42330209
ours16psnrerr, 0.19723602, 0.19132956, 0.18374075, 0.17853215, 0.17491934, 0.17196055, 0.16863485, 0.164845  , 0.16249404, 0.16110997, 0.1596189 , 0.15915925, 0.15753787, 0.15672991, 0.15597444, 0.15477643, 0.15318243, 0.15166189, 0.1502931 , 0.14901638, 0.1485309 , 0.1484545 , 0.14837769, 0.14807281, 0.14781806, 0.14822891, 0.14934256, 0.14958204, 0.14929894, 0.14868522
drnetssim, 0.89291332, 0.86786852, 0.84159886, 0.82008413, 0.80282605, 0.79133604, 0.78183338, 0.77194257, 0.76412679, 0.75743591, 0.75116894, 0.74319648, 0.73704793, 0.73197072, 0.72768249, 0.72206011, 0.71780285, 0.7139801 , 0.71169181, 0.70925828, 0.70582903, 0.70383185, 0.70285124, 0.70181311, 0.70215151, 0.70287804, 0.70430195, 0.70631664, 0.70657463, 0.70464283
drnetpsnr, 25.16149803, 23.96122506, 22.89114647, 22.11167841, 21.57392121, 21.18228438, 20.88882429, 20.59911654, 20.37278956, 20.16733656, 19.99715039, 19.801725  , 19.6719138 , 19.56310342, 19.4856058 , 19.36869641, 19.25143109, 19.17537467, 19.10945463, 19.01416519, 18.8971908 , 18.82988504, 18.79387763, 18.71730534, 18.68614674, 18.66282863, 18.66680088, 18.69448261, 18.69709526, 18.61988408
drnetssimerr, 0.00281863, 0.00315138, 0.00351638, 0.00370366, 0.00395987, 0.00389228, 0.00370723, 0.00373947, 0.00379066, 0.00382241, 0.00388253, 0.00404249, 0.00407065, 0.00399943, 0.00395176, 0.00397674, 0.00400613, 0.00401962, 0.00398851, 0.00402848, 0.00407273, 0.00414159, 0.00418722, 0.00420223, 0.00418909, 0.0042312 , 0.00430385, 0.00437644, 0.00442394, 0.00449493
drnetpsnrerr, 0.13660007, 0.13526209, 0.13622356, 0.13744762, 0.14228152, 0.14044784, 0.13223381, 0.12996196, 0.12880364, 0.12869893, 0.12805274, 0.13469867, 0.13578174, 0.13407563, 0.12933141, 0.12800989, 0.12834307, 0.12887248, 0.1275761 , 0.12650369, 0.12894171, 0.1311622 , 0.13202603, 0.13380364, 0.13282639, 0.13329158, 0.13517435, 0.13531637, 0.13628821, 0.14037647
ours16skipssim, 0.91067557, 0.90101475, 0.89048371, 0.88084805, 0.8717857 , 0.86300399, 0.85462258, 0.84737092, 0.84137869, 0.83539741, 0.82885643, 0.82237987, 0.81654701, 0.81158479, 0.80713832, 0.80292251, 0.79913326, 0.79528341, 0.79197221, 0.78914263, 0.78652029, 0.78516535, 0.78377679, 0.7833672 , 0.78260121,  0.78228642, 0.78263932, 0.78344248, 0.78420335, 0.78548148
ours16skippsnr,24.91087788, 24.55776814, 24.20455708, 23.88700297, 23.58406821, 23.30271542, 23.03800375, 22.80329539, 22.61162285, 22.42500555, 22.23818362, 22.06492803, 21.92203412, 21.80752777, 21.69822339, 21.57920155, 21.4694353 , 21.35968994, 21.27006129, 21.19000356, 21.11826494, 21.05714608, 20.99489243, 20.93984842, 20.88478639, 20.84805455, 20.83513986, 20.83013572, 20.84326563, 20.86707648
ours16skipssimerr, 0.00251793, 0.00254985, 0.00264764, 0.00279417, 0.00293576, 0.0030734 , 0.00322957, 0.00339141, 0.0034997 , 0.00355925, 0.00362823, 0.00369216, 0.00374145, 0.0038123 , 0.00385804, 0.00388075, 0.0038772 , 0.00388736, 0.00390805, 0.00390876, 0.00389928, 0.00385608, 0.00379409, 0.00371158, 0.00364512, 0.00360117, 0.0035782 , 0.00357154, 0.00358623, 0.00360853
ours16skippsnrerr, 0.20228348, 0.19540068, 0.19004601, 0.18624641, 0.18254894, 0.17942232, 0.17652032, 0.17416033, 0.17229009, 0.17066932, 0.16949385, 0.16894615, 0.16845139, 0.16807272, 0.16670865, 0.1644962 , 0.16230191, 0.16043024, 0.15937299, 0.15818531, 0.15716334, 0.15568181, 0.15438043, 0.15257837, 0.1507824 , 0.14902699, 0.14726538, 0.14618881, 0.1461979 , 0.14625967
ours16_64ssim,0.84917931,0.83885422,0.82827498,0.81965744,0.81213559,0.80637682,0.80099277,0.79607529,0.79128008,0.7863152,0.78158872,0.77683456,0.77233169,0.76828243,0.76474163,0.76200658,0.75963676,0.75732222,0.7549262,0.75236518,0.75024308,0.7492251,0.74809839,0.74747004,0.74759801,0.74805402,0.74869991,0.75024355,0.75112602,0.75231947
ours16_64ssimstderr,0.00295438,0.00297137,0.00301635,0.00309632,0.0031564,0.00318609,0.00322988,0.00327464,0.00332878,0.00339114,0.00345122,0.00349206,0.00352219,0.00354687,0.00354056,0.00355006,0.00353273,0.00350746,0.0035063,0.00350256,0.00354848,0.00359457,0.00358156,0.00357979,0.00358548,0.00357546,0.0035745,0.00359875,0.00361462,0.00364903
ours16_64psnr,23.10768975,22.75346959,22.41574154,22.15311534,21.91651257,21.72363166,21.54381275,21.379604,21.24250753,21.11818126,20.99614883,20.87575382,20.75999007,20.65814408,20.57058562,20.51222654,20.45983478,20.40186792,20.35130075,20.28874145,20.24725512,20.22550087,20.19421684,20.1679062,20.14920596,20.13322523,20.1301239,20.1409745,20.1447473,20.16480169
ours16_64psnrstderr,0.19393804,0.18681708,0.18089649,0.17725047,0.17323176,0.16983364,0.16645459,0.16351587,0.16198219,0.16083516,0.15973294,0.15844398,0.15706218,0.1553844,0.15397729,0.15401277,0.15404581,0.15296191,0.15239517,0.15159351,0.15176789,0.15234626,0.15165799,0.15104373,0.15054972,0.15026569,0.14986797,0.14980113,0.14921074,0.14909521

